Efficient Federated Search for Retrieval-Augmented Generation using Lightweight Routing

Large language models (LLMs) achieve remarkable performance across domains but remain prone to hallucinations and inconsistencies. Retrieval-augmented generation (RAG) mitigates these issues by augmenting model inputs with relevant documents retrieved from external sources. In many real-world scenarios, relevant knowledge is fragmented across organizations or institutions, motivating the need for federated search mechanisms that can aggregate results from heterogeneous data sources without centralizing the data. We introduce RAGRoute, a lightweight routing mechanism for federated search in RAG systems that dynamically selects relevant data sources at query time using a neural classifier, avoiding indiscriminate querying. This selective routing reduces communication overhead and end-to-end latency while preserving retrieval quality, achieving up to 80.65% reductions in communication volume and 52.50% reductions in latency across three benchmarks, while matching the accuracy of querying all sources.

==> raw_data/ip_accuracy_MIRAGE.csv <==
strategy,avg_correct
all,0.6596042374575255
none,0.6058364981011393
ragroute,0.6564061563062162
random,0.649810113931641


==> raw_data/ip_accuracy_MMLU.csv <==
strategy,avg_correct
all,0.7709696609161214
none,0.7334919690660321
ragroute,0.7608566329565735
random,0.7174301011302796


==> raw_data/ip_communication_MIRAGE.csv <==
strategy,msg_size_sum_excl_train
all,2050333926
ragroute,1641463288
random,1537755347


==> raw_data/ip_communication_feb4rag.csv <==
strategy,msg_size_sum_excl_train
all,949183042
ragroute,640432461
random,648019222


==> raw_data/ip_communication_mmlu.csv <==
strategy,msg_size_sum_excl_train
all,581285088
ragroute,112526876
random,116239653


==> raw_data/ip_queries_MIRAGE.csv <==
strategy,avg_num_data_sources
all,4.0
ragroute,2.9854087547471515
random,3.0


==> raw_data/ip_queries_MMLU.csv <==
strategy,avg_num_data_sources
all,10.0
ragroute,1.933372992266508
random,2.0


==> raw_data/ip_queries_feb4rag.csv <==
strategy,avg_num_data_sources
all,13.0
ragroute,9.206410256410257
random,9.0


==> raw_data/ip_querying_distribution_top_15.csv <==
Corpus,bioasq,medmcqa,medqa,mmlu-med,pubmedqa
pubmed,100.0,97.56,99.45,95.78,100.0
statpearls,34.3,74.64,89.32,73.74,23.8
textbooks,17.31,52.09,92.93,67.95,13.2
wikipedia,59.22,71.05,46.66,74.93,22.0


==> raw_data/ip_times_MIRAGE.csv <==
STRATEGY,SUFFIX,MEAN,STD
DOC_SELECT_TIME,all,8.116309224332115,0.0
DOC_SELECT_TIME,none,0.0,0.0
DOC_SELECT_TIME,ragroute,6.891898889577844,0.0
DOC_SELECT_TIME,random,7.633546300537701,0.0
EMBEDDING_TIME,all,0.018862892622092713,0.0
EMBEDDING_TIME,none,0.010402834131887763,0.0
EMBEDDING_TIME,ragroute,0.01645472929903247,0.0
EMBEDDING_TIME,random,0.015242619250455903,0.0
GENERATE_TIME,all,4.700759690498415,0.0
GENERATE_TIME,none,3.24273328520931,0.0
GENERATE_TIME,ragroute,4.628817140591424,0.0
GENERATE_TIME,random,4.49262803567783,0.0
RERANK_TIME,all,4.257724469551057,0.0
RERANK_TIME,none,3.885179192167312e-06,0.0
RERANK_TIME,ragroute,3.366974231650204,0.0
RERANK_TIME,random,3.1427841084064925,0.0
SELECTION_TIME,all,2.978969378016737e-06,0.0
SELECTION_TIME,none,2.387426339362398e-06,0.0
SELECTION_TIME,ragroute,0.0012436784221580815,0.0
SELECTION_TIME,random,2.3028670895606766e-05,0.0

==> raw_data/ip_times_MMLU.csv <==
STRATEGY,SUFFIX,MEAN,STD
DOC_SELECT_TIME,all,0.8261395418381563,0.0
DOC_SELECT_TIME,none,0.0,0.0
DOC_SELECT_TIME,ragroute,0.5604651130288218,0.0
DOC_SELECT_TIME,random,0.6061356202397298,0.0
EMBEDDING_TIME,all,0.0151344693040365,0.0
EMBEDDING_TIME,none,0.0164201012826405,0.0
EMBEDDING_TIME,ragroute,0.0193410508339068,0.0
EMBEDDING_TIME,random,0.0161276618190494,0.0
GENERATE_TIME,all,2.8969434209695395,0.0
GENERATE_TIME,none,2.2903015691563176,0.0
GENERATE_TIME,ragroute,2.9602808532510605,0.0
GENERATE_TIME,random,3.1196106916946147,0.0
RERANK_TIME,all,6.267338364554047,0.0
RERANK_TIME,none,4.186721021117801e-06,0.0
RERANK_TIME,ragroute,1.2112071687163943,0.0
RERANK_TIME,random,1.2808021504846376,0.0
SELECTION_TIME,all,2.1581065434915974e-06,0.0
SELECTION_TIME,none,2.1632124737995425e-06,0.0
SELECTION_TIME,ragroute,0.001497650628711,0.0
SELECTION_TIME,random,2.4509741960714322e-05,0.0

==> raw_data/ip_times_feb4rag.csv <==
STRATEGY,SUFFIX,MEAN,STD
DOC_SELECT_TIME,all,2.6167274649326617,0.0
DOC_SELECT_TIME,ragroute,3.243041713421161,0.0
DOC_SELECT_TIME,random,2.4322659422189763,0.0
EMBEDDING_TIME,all,0.1572979343243134,0.0
EMBEDDING_TIME,ragroute,0.1742602916864248,0.0
EMBEDDING_TIME,random,0.1551213475374074,0.0
RERANK_TIME,all,14.492860851532374,0.0
RERANK_TIME,ragroute,9.781272015204797,0.0
RERANK_TIME,random,10.109766466800982,0.0
SELECTION_TIME,all,2.009135026198167e-06,0.0
SELECTION_TIME,ragroute,0.0109338601430256,0.0
SELECTION_TIME,random,2.4335200969989382e-05,0.0
